Surrogate Assisted Evolutionary Multi-objective Optimisation applied to a Pressure Swing Adsorption system

Chemical plant design and optimisation have proven challenging due to the complexity of these real-world systems. The resulting complexity translates into high computational costs for these systems' mathematical formulations and simulation models. Research has illustrated the benefits of using machine learning surrogate models as substitutes for computationally expensive models during optimisation. This paper extends recent research into optimising chemical plant design and operation. The study further explores Surrogate Assisted Genetic Algorithms (SA-GA) in more complex variants of the original plant design and optimisation problems, such as the inclusion of parallel and feedback components. The novel extension to the original algorithm proposed in this study, Surrogate Assisted NSGA-\Romannum{2} (SA-NSGA), was tested on a popular literature case, the Pressure Swing Adsorption (PSA) system. We further provide extensive experimentation, comparing various meta-heuristic optimisation techniques and numerous machine learning models as surrogates. The results for both sets of systems illustrate the benefits of using Genetic Algorithms as an optimisation framework for complex chemical plant system design and optimisation for both single and multi-objective scenarios. We confirm that Random Forest surrogate assisted Evolutionary Algorithms can be scaled to increasingly complex chemical systems with parallel and feedback components. We further find that combining a Genetic Algorithm framework with Machine Learning Surrogate models as a substitute for long-running simulation models yields significant computational efficiency improvements, 1.7 - 1.84 times speedup for the increased complexity examples and a 2.7 times speedup for the Pressure Swing Adsorption system.

==> Direct_Opt_PSA.txt <==
Purity,Recovery,Label
0.242447726,1.012190554,Python Implementation
0.975424694,0.926594633,Python Implementation
0.28755441,1.008694621,Python Implementation
0.500511776,1.008620634,Python Implementation
0.974099078,0.938402358,Python Implementation
0.973741655,0.949373166,Python Implementation
0.974730639,0.930954824,Python Implementation
0.570537281,1.008149574,Python Implementation
0.50979476,1.008557293,Python Implementation
0.972149511,0.971803814,Python Implementation
0.972596843,0.963913614,Python Implementation
0.972627043,0.957435231,Python Implementation
0.970457519,0.978763008,Python Implementation
0.965087758,0.993567913,Python Implementation
0.972149511,0.971803814,Python Implementation
0.973226971,0.953741877,Python Implementation
0.9681692,0.988585808,Python Implementation
0.96838195,0.982863475,Python Implementation
0.972596843,0.963913614,Python Implementation
0.643864122,1.005113848,Python Implementation
0.606133176,1.005480208,Python Implementation
0.65900056,1.003052871,Python Implementation
0.967578657,0.989654995,Python Implementation
0.706431148,1.002194933,Python Implementation
0.915426344,0.999540166,Python Implementation
0.797146811,1.000832084,Python Implementation
0.280077832,1.009171882,Python Implementation
0.771116412,1.001121583,Python Implementation
0.589932694,1.007296196,Python Implementation
0.931388952,0.999305641,Python Implementation
0.96839437,0.981756049,Python Implementation
0.884813343,0.999894512,Python Implementation
0.252351948,1.011267197,Python Implementation
0.864404368,0.999981916,Python Implementation
0.959961421,0.996022688,Python Implementation
0.897322339,0.99980981,Python Implementation
0.646572423,1.003788691,Python Implementation
0.836628192,1.000471362,Python Implementation
0.973066501,0.956187697,Python Implementation
0.952357298,0.998290421,Python Implementation
0.853330258,1.000201339,Python Implementation
0.600717546,1.005844433,Python Implementation
0.684574045,1.002874561,Python Implementation
0.945005375,0.998918729,Python Implementation
0.719179332,1.001946011,Python Implementation
0.268108999,1.010657495,Python Implementation
0.970246797,0.979061712,Python Implementation
0.753780937,1.001363608,Python Implementation
0.957264466,0.996612833,Python Implementation
0.581674896,1.007761628,Python Implementation
0.739809838,1.001524937,Python Implementation
0.806254222,1.000817469,Python Implementation
0.732221361,1.001743196,Python Implementation
0.684574045,1.002874561,Python Implementation
0.267515617,1.01110951,Python Implementation
0.819315165,1.00057688,Python Implementation
0.764014863,1.001175636,Python Implementation
0.823141628,1.00048881,Python Implementation
0.537081,1.00434,Matlab Implementation
0.975706,0.920627,Matlab Implementation
0.974583,0.937013,Matlab Implementation
0.973528,0.955383,Matlab Implementation
0.579351,1.00405,Matlab Implementation
0.975287,0.922619,Matlab Implementation
0.621542,1.00358,Matlab Implementation
0.968771,0.979595,Matlab Implementation
0.967206,0.987196,Matlab Implementation
0.973314,0.961041,Matlab Implementation
0.728413,1.00111,Matlab Implementation
0.958732,0.996164,Matlab Implementation
0.963623,0.99106,Matlab Implementation
0.710839,1.00163,Matlab Implementation
0.971341,0.970023,Matlab Implementation
0.693756,1.002,Matlab Implementation
0.819652,1.0005,Matlab Implementation
0.639299,1.00305,Matlab Implementation
0.842412,1.00043,Matlab Implementation
0.971217,0.973472,Matlab Implementation
0.970434,0.976461,Matlab Implementation
0.884641,0.999891,Matlab Implementation
0.92391,0.999489,Matlab Implementation
0.676604,1.00249,Matlab Implementation
0.971561,0.966063,Matlab Implementation
0.779669,1.001,Matlab Implementation
0.806734,1.00072,Matlab Implementation
0.791445,1.00084,Matlab Implementation
0.972293,0.96441,Matlab Implementation
0.654925,1.00286,Matlab Implementation
0.762192,1.001,Matlab Implementation
0.85192,1.00003,Matlab Implementation
0.75305,1.00105,Matlab Implementation
0.901836,0.999805,Matlab Implementation
0.964263,0.989216,Matlab Implementation
0.664535,1.00255,Matlab Implementation
0.93751,0.999119,Matlab Implementation
0.950999,0.996714,Matlab Implementation
0.945591,0.997786,Matlab Implementation
0.867881,0.999911,Matlab Implementation


==> Direct_Opt_PSA_Matlab.txt <==
Purity,Recovery,Label
0.567208,1.00536,Matlab Implementation
0.978176,0.916846,Matlab Implementation
0.978176,0.916846,Matlab Implementation
0.977104,0.941416,Matlab Implementation
0.977806,0.920026,Matlab Implementation
0.677768,1.00335,Matlab Implementation
0.62726,1.00438,Matlab Implementation
0.976764,0.945772,Matlab Implementation
0.976207,0.953012,Matlab Implementation
0.689556,1.00259,Matlab Implementation
0.614738,1.00439,Matlab Implementation
0.970338,0.986676,Matlab Implementation
0.976094,0.955913,Matlab Implementation
0.971104,0.980929,Matlab Implementation
0.973269,0.970872,Matlab Implementation
0.975238,0.960148,Matlab Implementation
0.713284,1.00251,Matlab Implementation
0.973632,0.965433,Matlab Implementation
0.881869,0.999948,Matlab Implementation
0.751627,1.00122,Matlab Implementation
0.594137,1.00518,Matlab Implementation
0.768093,1.00117,Matlab Implementation
0.572549,1.00521,Matlab Implementation
0.865314,0.999967,Matlab Implementation
0.856604,1.00004,Matlab Implementation
0.975212,0.961753,Matlab Implementation
0.840943,1.00013,Matlab Implementation
0.78919,1.00093,Matlab Implementation
0.923796,0.999716,Matlab Implementation
0.82014,1.00047,Matlab Implementation
0.95575,0.997022,Matlab Implementation
0.807463,1.00053,Matlab Implementation
0.777299,1.00111,Matlab Implementation
0.592075,1.00519,Matlab Implementation
0.743079,1.00152,Matlab Implementation
0.977088,0.941498,Matlab Implementation
0.967113,0.991775,Matlab Implementation
0.951209,0.998742,Matlab Implementation
0.730151,1.00187,Matlab Implementation
0.798511,1.00066,Matlab Implementation
0.714342,1.002,Matlab Implementation
0.934072,0.999487,Matlab Implementation
0.967147,0.989,Matlab Implementation
0.972663,0.974512,Matlab Implementation
0.964614,0.992843,Matlab Implementation
0.974193,0.965174,Matlab Implementation
0.971278,0.977876,Matlab Implementation
0.962742,0.994915,Matlab Implementation
0.973214,0.972003,Matlab Implementation
0.972321,0.975997,Matlab Implementation
0.962397,0.996244,Matlab Implementation
0.912038,0.999747,Matlab Implementation
0.891828,0.999915,Matlab Implementation
0.897876,0.999852,Matlab Implementation
0.977806,0.920026,Matlab Implementation
0.90774,0.999843,Matlab Implementation
0.8294,1.00027,Matlab Implementation
0.732628,1.00158,Matlab Implementation
0.971117,0.979629,Matlab Implementation
0.968752,0.987881,Matlab Implementation


==> Direct_Opt_PSA_Python.txt <==
Purity,Recovery,Label
0.5658824671102509,1.004849209130388,Python Implementation
0.9764715584146172,0.9006787696940239,Python Implementation
0.9763634060088446,0.9119475779545216,Python Implementation
0.9762231875209976,0.928796581041908,Python Implementation
0.9747539927217936,0.9530805995715697,Python Implementation
0.9759133777490596,0.9315898104361764,Python Implementation
0.9764488365442804,0.9035932717575988,Python Implementation
0.6930919172896589,1.002480955978598,Python Implementation
0.9744267543386704,0.9599693746407564,Python Implementation
0.9758954096113917,0.9409172582548082,Python Implementation
0.9737091831375656,0.9675647941395228,Python Implementation
0.605007288882726,1.004397518374968,Python Implementation
0.5772059485423006,1.004446323661075,Python Implementation
0.625329421479204,1.00395895390327,Python Implementation
0.973789540683929,0.9628122464919004,Python Implementation
0.9083014774046624,0.999752379781447,Python Implementation
0.7507879490532953,1.001247250275087,Python Implementation
0.6424577773473955,1.0037485735094491,Python Implementation
0.7318245727405227,1.001649502220473,Python Implementation
0.9508799126942092,0.9979383691833024,Python Implementation
0.9751028483638864,0.9471660112715592,Python Implementation
0.7919410026720161,1.000840163092377,Python Implementation
0.9729755892870748,0.972112135181247,Python Implementation
0.771434424507208,1.001105040162342,Python Implementation
0.6580462991072996,1.0032041646994971,Python Implementation
0.8959533354023753,0.9998711328525376,Python Implementation
0.9715566815798276,0.97933148751825,Python Implementation
0.9233203369991811,0.9995147403568956,Python Implementation
0.9754347076020692,0.9466789324858358,Python Implementation
0.9757169390113156,0.9413580259069112,Python Implementation
0.8293603575692329,1.000585210419375,Python Implementation
0.7192911800962536,1.001882911846618,Python Implementation
0.8403547320047006,1.000383673289217,Python Implementation
0.6118963180159368,1.004346518447471,Python Implementation
0.9674118809078348,0.9880800750874166,Python Implementation
0.7753950313166613,1.0010736754745522,Python Implementation
0.9641300695759428,0.9936648448017752,Python Implementation
0.6735819428694789,1.002835329544932,Python Implementation
0.939184131424442,0.9988453443594858,Python Implementation
0.8188672637329627,1.000636079033109,Python Implementation
0.7442055331307526,1.00137042800633,Python Implementation
0.8759416834460937,0.9999000959145616,Python Implementation
0.9685017844514427,0.985899795301544,Python Implementation
0.8836912362020305,0.9998969840777092,Python Implementation
0.8094013129702169,1.000744675253706,Python Implementation
0.8501084931109264,1.000174281925557,Python Implementation
0.7122021371453158,1.002364758683108,Python Implementation
0.9575255115701226,0.9967511087258184,Python Implementation
0.959114269468422,0.9951885910089492,Python Implementation
0.9703397006125328,0.9836525460017872,Python Implementation
0.7998696158198086,1.000814473863227,Python Implementation
0.8635623271015013,0.99998598888098,Python Implementation
0.6499140254802267,1.0032274277099242,Python Implementation
0.6735819428694789,1.002835329544932,Python Implementation
0.9723269449139124,0.9759607314364582,Python Implementation
0.9727298437420282,0.9737490444394684,Python Implementation
0.9665869501039728,0.9909856661353054,Python Implementation
0.8587316409710957,1.000051778156797,Python Implementation
0.9718720840132044,0.9777502312596028,Python Implementation
0.96653759958595,0.991700208346801,Python Implementation


==> Feedback_Loop_Fixed_Max.txt <==
Generations,Mean_Revenue_Mean,Mean_Revenue_Elite_Mean,Max_Revenue_Mean,Mean_Revenue_Surrogate_Mean,Mean_Revenue_Elite_Surrogate_Mean,Max_Revenue_Surrogate_Mean
0,160703994.2,417129236.1,580343938.7,127732892,370351196.6,519446488.8
1,317080956.4,561226069.1,650287441,258024589.7,454824802.5,520432889.9
2,437749895.7,614558210.5,661809849.9,381911452.4,523571492,550730465.2
3,498417160.5,637368795.4,673947732.6,470791161.9,589544838.6,608549896.6
4,522951745,649322737.1,683539560.9,504453969.3,618604018.6,629644078.8
5,545301080.7,664795209.1,700897920.9,528493373.9,639934214.5,648665832
6,568434282.2,678458406.3,697951152.6,550417704.8,654544972.4,657053951.1
7,583851123.4,688458003.8,707599828.1,567660237.9,676217622.9,681318778.9
8,593509965.5,695931645.5,706916611.3,577787565.5,682660954.2,686433656.1
9,595052203.4,699852437.7,714169378.2,575995659.2,687008478.7,690021583.2
10,607148443.9,706104938.2,721839352.4,595470426,696957735.6,697978024.1
11,612771278.7,707341331.8,717564672,601639048.1,699055217.5,699609296.9
12,619447023.7,711101079.5,721301713.2,613882174.1,701717483.5,702975388.1
13,606592305.5,715545967.6,725957063.4,596778093.9,705817889.1,707353629.8
14,625788444.1,717483102.1,725613900.6,613943331.2,712019550.6,712405916.6
15,627901945.3,717552156.2,720300926.4,620240079.4,713034958.2,713259344.4
16,619332667.2,718925128,727083509.6,609381364.2,715352036.1,715778422.1
17,627223495.7,719458794.7,724353554.8,622348585.3,716082351.7,716216782.4
18,613016234.2,720352291.8,731060274.8,609510253.9,717257519,717798029.8
19,616253263.1,719505192.6,723924753.2,610423359.9,717667896.1,718371705.3
20,638116948.1,719806512.3,724740417.7,637209138.7,718583573.2,719363631.4
21,625626429.8,722042850.1,726601498.4,620338538.5,719673435.3,720108124.8
22,620008294.6,723803096,733233746.8,612464014.2,720495684.8,720774761.6
23,617111590.3,724064579.4,727840778.1,609498224.2,720756436.5,721015666.7
24,627411302.9,724250735.1,738121582.3,620552825.3,721067320.1,723234077.8
25,626950735.7,727268801,733154613.7,617870375.2,722313641.5,723876285.5
26,642464373,731555680.3,735945002.5,633647033.3,727319747.1,728119625.7
27,636102378.5,733154323.3,738182566.8,625080447.7,730030451.3,730702641.5
28,639334128.1,733880425.9,742446425.5,630756815.8,730783764.6,731784775.4
29,634496208.7,735092851,740561102.8,625505519.1,731495692.2,732609375.2
30,635634068.2,737177787.9,741810531,633437374,734313266,735511014.9
31,649804722.6,738773715.2,742682488.7,641547162.2,736036002.4,737246601.9
32,638988682.5,740596136.7,742207338.3,632475931.4,737534419.1,738108333.5
33,648537636.2,741723494.8,744289759.6,638590406.9,740021416.7,740755943.6
34,654846443.1,742191763,743603660.4,648913561.8,740781421.3,740995858.9
35,658250710.2,742604332.6,744144422.3,652701616.3,741288311.3,741442081.3
36,653810150.4,742671847.4,743873794.9,648577324.6,741586288.3,741870131.6
37,657887652.6,743046198,746757947.8,657076020.9,741845450.3,742397268.7
38,650055835.3,743774994.8,749333172.3,648052793.3,742146947,742790236.4
39,658113636.7,744959951.2,748605044.7,653514737.7,742606743.6,743116855.3
40,659057980.9,745829867.8,748694663.7,654112877.3,744080148.4,744635639.7
41,655279720.6,747122433.4,752036842.8,660939011.1,744675816.7,745517642.4
42,649203220.7,749771683.9,754458510.6,651241248.6,747233863.6,748339037.1
43,660538011.4,751616980.2,755964934.6,662344222,748375140,749011449.6
44,666645881.7,752875502.3,755350393.1,660821595.2,750468315.2,751134940.9
45,655722347.4,752726695.4,755197341.7,649969702.1,751042131.4,751307650.1
46,672801093.8,752690421.5,753825905.3,667704925.8,751803593.8,751877551.2
47,665381250.6,752122284.6,753719868.9,660906955.7,751721611.5,752030888.4
48,665763732.1,752438730.8,754120584.5,662755272.9,752022341.7,752239231.1
49,662325487.4,752242073,752844744.3,657519937.3,751856959.5,752244648.2


==> Feedback_Loop_Fixed_Min.txt <==
Generations,Mean_Revenue_Mean,Mean_Revenue_Elite_Mean,Max_Revenue_Mean,Mean_Revenue_Surrogate_Mean,Mean_Revenue_Elite_Surrogate_Mean,Max_Revenue_Surrogate_Mean
0,-244981306.5,23480048.73,192401517.8,-277741724.5,-21263595.54,116909583
1,-75662270.75,188707557.3,288219235.1,-135914335.7,61805854.66,118473984
2,32205254.28,241867977.1,290089254.1,-4918317.145,146612333.3,172379075.1
3,91910518.38,259723441.3,299513950.6,62302904.56,186810886.2,202145315.6
4,112331505.1,266174480.9,301992230,96442985.03,216818007.3,226562750.6
5,119930052.1,275408909.4,304913778,99058399.89,243071264.9,250517301.2
6,174310428.2,291479672.1,320979410.7,147182176.5,261394242.3,270862346.6
7,182772471.4,300133757.5,332991218.5,165462507.5,276944824.7,283145325
8,196138225,303636190.4,337747120.8,188448851.6,285433896.9,288178414.3
9,189652919.5,308859662.7,335625116.8,174421956,289943041,295050401.7
10,198894974.8,315751166.4,339853690.6,183527834.5,297517408.5,301979920.4
11,204496872.4,326798028.6,347255270.7,191418395.2,303386170.4,305763702.4
12,217256848.2,334773664.2,353093329.9,205247351.7,314326944.2,318361434.5
13,221015177.1,338945193.8,359867848.9,208996141.9,327358802.8,332174748.6
14,231414999.4,351039624.7,372006477.7,224400016.5,331860962.1,334005149.6
15,239690141.3,350145760.3,366481286.3,233230863.8,338050361.1,340129773.5
16,228533877.2,358792053.9,370984143.1,220580537.5,343423465.8,349603660.1
17,247938769.7,366002046.8,385378640.8,242724835.9,349754628.8,354851004.8
18,246070281.2,374709882.9,385116670,237325037.4,355972595.8,356907771.6
19,253474634.1,373021247.9,386985104.1,239168445.9,358951626.2,362864553.7
20,257631948.6,375824971,387126563.3,244576679.8,369945593.7,373775046.9
21,282770365.8,382950504.9,396413531.6,272235952.5,374678944.7,375857992.5
22,278711802.2,387879268.9,398644317.5,272373865.7,379015565.1,381634080.1
23,284037239.6,393149670.7,404103857.9,272142486.5,384062635.3,386202529.4
24,282502040.9,398574816.1,415092306.8,273134402.9,391065347.3,391936955.9
25,300080370.7,402528089.7,409216528.8,290062399.6,398908084.3,400786248.8
26,301816135.6,405634397.5,415271373.4,293760064.7,402048984.9,403411206.8
27,301940727.2,408048208.6,414067888.9,292788681.2,402682818.5,404737966.6
28,301659568.5,409451607.9,412583004.1,292043414.8,406107457.9,407230106.2
29,298301393.9,411340773.9,413017025.8,290731202.6,408398906,408623793.1
30,311590028.6,411592113.1,414961746.8,305436364.8,409318345.9,409732725.8
31,310088381.1,411554342.1,416937052.9,302965627,409646041.4,411267807.5
32,308900847.2,414324716.5,419425255,301301727,411243390.7,411652861.3
33,305907427.1,415913755.4,418117457.3,304210770.6,412003464.5,412074362.7
34,302858223.3,416262428,418862296.4,297547760.9,413119272.4,413426229.8
35,307992199.4,416747626.2,421220911.6,301301730,413471979.6,413566602.6
36,311631492.7,417375633.9,426022648,304573500.5,413603039.6,413769777.5
37,319015663.2,418120564.8,424879849,312164715.2,414419127.9,414648391.8
38,316986196.9,419132123.8,423211632.2,309871807.2,415294591.1,415840061.2
39,325844828.3,420580717.6,426610502.4,318851635.3,417257438.9,418397815.4
40,308940505.1,422776932.8,427797937.4,298758778,419106826,421485330.1
41,329250655.9,424940326.2,427738464.3,321375568.5,423031381,423911810.4
42,324013861.3,426094685.1,432310390,316047981.5,423871522.6,423916133.5
43,329574867.4,425532326.1,429308580.2,324432642.6,424031726.1,424505451.6
44,320229820.4,425545465.9,430584878.3,314849079.9,424370368.4,424522782.5
45,320228404.2,426984072.9,431985927.9,314843554.5,425054404.3,425155751.4
46,336555204.3,429138124.9,433606475.7,332013010.2,425489624.8,425743336.8
47,332361684.6,430434428.1,434742970.3,326958112.8,427969691.2,428099835.8
48,328563934.4,429866785.6,434430285.3,323575191.1,428244133.4,430217789
49,331329239.3,431261680.4,432091069,328074547.1,429931203.4,430704815.5


==> Feedback_Loop_Surr_30_fixed_Processed.txt <==
Generations,Mean_Revenue_Mean,Mean_Revenue_Elite_Mean,Max_Revenue_Mean,Mean_Revenue_Surrogate_Mean,Mean_Revenue_Elite_Surrogate_Mean,Max_Revenue_Surrogate_Mean
0,127200523.2,435629523.9,622481507.4,74549782.85,365521154.5,524946585.6
1,345466025.2,616142048.2,711247466.1,252444051.5,463695258.2,530936178.8
2,473745554.6,677761774.6,743878587.3,396931764.4,545076398.8,580536991.7
3,515036720.6,693479125.9,752770390.1,470564513.8,604248843.3,625472089
4,554791692.3,708124477.3,748913281.8,525343594.2,642216135.3,656071186.7
5,577016621,724116363.9,767793166.7,556641737.5,672691250.1,681437983.8
6,589421525.4,737640026,770774404.8,571767553.1,690713363.9,698511331.9
7,606230973.6,745720251.4,776103793.6,592491599.3,710204917.4,718418635
8,613372367.3,752334222.7,786996970.1,603281070.7,725663427.6,737974600.7
9,633310521.5,757926005.7,784891321.9,623993029.1,738461860.3,746376853.7
10,644490154.7,763201597.7,781517494.2,636358681.6,742345765.9,747224722
11,647297145.3,776908142.4,804909647.6,648628048,751743009.3,758834657.4
12,647904731.1,783750472,805689476.9,641755390.4,757310196.6,763069834.5
13,665667231.8,791607185.4,813184864.7,658520482.6,765653784,772253206.8
14,670521456.6,798870479.1,818216800.3,662155301.3,778611435.4,782578793
15,681261579.5,807897365.1,820752179.9,676549042.5,785638399.8,787230924
16,684926391.5,811898198.5,830315133.4,678694168.9,787142164,787575263.2
17,698212243.7,812367600.4,830614037.3,697074085.7,796089768.3,800312441.2
18,697424991.4,817367283.8,840772710.5,688469343,799092503.9,804455699.3
19,709153947.7,827335315.9,838643312.2,703692488.7,809231264.1,811404899.6
20,718408812.2,832530271.1,837839149.1,715671678,815806050.9,817424503.2
21,720396769.1,832934177.2,844849396.7,716602991.2,819266320.2,820891122.5
22,727399756.1,835852095.8,843262980.1,722601421.3,823983745,824980977
23,728697336.9,835681099.4,846255831.4,720866910.5,826606106.1,828214582.3
24,733115500.8,837689707.3,846287727.3,723066482.6,828833874.9,829610734.1
25,737813425.2,839963252.5,852041893.4,730149762.8,831416708.6,832800878.1
26,741372612.6,842271461.2,849192841.2,731929136.7,832546962.6,832984955.1
27,749576375.8,842750274.2,853518791,739265020.8,833576224.5,834394756.3
28,743711674.6,845306811.1,850215802.5,736232447,834961541.9,835151785.5
29,748410531.6,844857729.3,856741751.5,743943385,835131311.4,835215416.8
30,742348792.6,843847935.3,850951240.7,733603432.8,836016203.3,837147400.8
31,754486491.1,844821966.6,855440267,749922545.4,837421553.3,840848218.7
32,744938598.5,847643768.1,854349197,739809167.5,839912984.7,841806260.6
33,745736471.9,851540029,861692089.9,741539888.8,842337362,843419728.8
34,744212609.2,854536392,859720640,736601139.1,849371871.5,849897402.9
35,752705838.3,858022205.6,863908550.7,744317579,852849039.8,854386022.4
36,757271743,859643149.7,863639389.6,751569267.2,855460049.3,856229034.2
37,758924868.3,861794124.7,871080813.4,753723240.6,857740451.8,858581511.5
38,761214090.7,863485778.2,871388260.5,755776195.7,859851419.8,860547596.8
39,772991751.8,863809289.7,867733155.9,765097646.6,862124325,864072765.4
40,776269135.1,867323884.5,873952164.9,769275109.1,864261753.7,865631178.9
41,777716395.8,870087649.5,881144905.6,771433131.9,865370961.6,865596094.6
42,775772977.7,869354645.8,876060732.4,771235906.3,865924624.7,868192642.4
43,771706882.2,872215994.6,877346999.1,764898550.6,868074551.6,869476016.8
44,771577579.1,872557769.1,881147238.5,764524126.4,870079907.6,871884889.9
45,785626454.5,875279543.9,879735112.6,778157918.7,872200147.2,872634645.9
46,778285150.2,875124523.3,879164130.6,770810385.2,873983549.7,874378112.7
47,783577732,875516347.9,879138161.6,779909268.7,874648042.2,874909251
48,779904677.2,876137945.5,877955875.4,775337847.6,875222161.9,875661594
49,791614964.4,877257652.1,882583802.5,788654107.2,875885723.5,876975582.9


==> HV_Avg.txt <==
generation,average_HV_Matlab,average_HV_Python,average_HV_Surr
0,0.7856152851106799,0.049997983281937095,0.16609876151502315
1,0.3465368248958501,0.037821663124144686,0.05172626068037167
2,0.07275166410275,0.028226171306736682,0.042401736058740494
3,0.04471673354694998,0.02302402842883056,0.0362836804660468
4,0.032290701294100034,0.019957930164185813,0.03158758049502334
5,0.02417439352285001,0.01577188746586645,0.029017195090177268
6,0.021102698228250002,0.014394013250074446,0.026823754786542902
7,0.01830250628240001,0.01246897510247625,0.024445028241555082
8,0.014664854688100009,0.0123479679845391,0.02316369834900308
9,0.013176789018000021,0.01165024430535934,0.02157975694025319
10,0.013880939348900013,0.010858182028436594,0.02125401148753133
11,0.013359576221900015,0.010478499302807831,0.01994437129566942
12,0.011443863690000005,0.009185914644030568,0.01912099213994409
13,0.010607639839500005,0.008998726095369195,0.018563515599570486
14,0.009451865019150008,0.008949829854559627,0.019184730613502208
15,0.0090692024738,0.008816670585328434,0.0184319213699133
16,0.009071212163800005,0.008515656587045421,0.017982768651446737
17,0.008524630479850007,0.008579726086346398,0.017321581894400827
18,0.008473066559900006,0.008080087897074656,0.01602808686402948
19,0.008158013397150011,0.008018808279996997,0.015174772111393297
20,0.007700921062150009,0.008055160378502698,0.014833220314445459
21,0.007646822086500008,0.008162431777182165,0.014929307851422512
22,0.007558611070700005,0.007336940594359444,0.014370951250856334
23,0.007436367763450005,0.007387761850552513,0.01399597837981623
24,0.007296884791650006,0.006982339028935768,0.013114415743383165
25,0.007047103661650006,0.006934524045079915,0.012882238021484452
26,0.006833214849200008,0.006928726576378169,0.013583407647749636
27,0.006650647126100008,0.006589842827911319,0.013410190491899673
28,0.0066122338090500105,0.006808011378445747,0.013703169690661869
29,0.006544258110400011,0.006390895414553706,0.013625729221119182
30,0.006622524682150006,0.006150825598454852,0.013024460813242187
31,0.0064370618629500075,0.00614498438737337,0.012716918818170051
32,0.006822002487950009,0.005879220230210418,0.012435314704238202
33,0.006699605243300007,0.005979992286570165,0.01227214330991382
34,0.006598971066850009,0.006833167564220126,0.011168731377707295
35,0.006562786177700006,0.006827447692557989,0.011170937185477448
36,0.006492154791100005,0.006591846238584356,0.011415974384510159
37,0.006414976881650007,0.0064003216652678855,0.011138406798055752
38,0.006614189790600006,0.00638575057150229,0.01102097634294276
39,0.006552655426250007,0.006157461382569907,0.011157132150913456
40,0.006373334196150007,0.006145740954958185,0.01106743629069995
41,0.006468764906800008,0.006455482184449246,0.010814198003142013
42,0.0066988288440000075,0.006557960647621229,0.01014056414478774
43,0.006693394373150005,0.006562171500328572,0.010419324841622722
44,0.0066680018491500044,0.006658649499919196,0.01052778744755763
45,0.006647751174700003,0.006668117461581198,0.010085450192941482
46,0.006547253680050003,0.006663621570095169,0.009897874045816758
47,0.006498591863450004,0.006505324548551029,0.009843229507130465
48,0.0064630176902500044,0.006508472419888415,0.009819552934108192
49,0.006531368339950004,0.006499920191178482,0.009600048722479694
50,0.006537645075250005,0.006500290684352551,0.009297653661764379
51,0.006470747837500004,0.006558149289452033,0.009210883035814727
52,0.0064766355692500045,0.006513871738914746,0.00910850646984673
53,0.006489020915800006,0.006507688261365496,0.00905615171254557
54,0.0064778565878500045,0.0065816032193036405,0.009327304678060477
55,0.0064282754258500035,0.006579215850584153,0.009202126932920322
56,0.0064194125990500025,0.006629368233990397,0.009484707189546936
57,0.006586999636050005,0.0066178770898150645,0.009313846926656278
58,0.0065794457792500045,0.006613493021339306,0.008826903300162154
59,0.006700223782050004,0.006573568284775398,0.008783174825470906


==> Hypervolume_Progression_Min.txt <==
Generation,min_hyper_volume_matlab,min_hyper_volume_direct_opt,min_hyper_volume_surrogate
0,0.775740532,0.623899509,0.566650325
1,0.775740532,0.623899509,0.566650325
2,0.714330227,0.623899509,0.514104395
3,0.623198626,0.623899509,0.514026258
4,0.588384772,0.623899509,0.514026258
5,0.588384772,0.623899509,0.514026258
6,0.588384772,0.623899509,0.514026258
7,0.588384772,0.623899509,0.514026258
8,0.588384772,0.468580109,0.514026258
9,0.588384772,0.444547228,0.514026258
10,0.588384772,0.44453956,0.514026258
11,0.588384772,0.444496307,0.514026258
12,0.588384772,0.444496307,0.513764995
13,0.574788712,0.444496307,0.505516848
14,0.549182045,0.444496307,0.505516848
15,0.549046462,0.444496307,0.505516848
16,0.544586292,0.444496307,0.505516848
17,0.544586292,0.444496307,0.505516848
18,0.544586292,0.444496307,0.505516848
19,0.535593682,0.444496307,0.505516848
20,0.513389751,0.443509922,0.505516848
21,0.513365401,0.443509922,0.505516848
22,0.513365401,0.443509922,0.505516848
23,0.513365401,0.443509922,0.505516848
24,0.513365401,0.443509922,0.505516848
25,0.513365401,0.443509922,0.505516848
26,0.513365401,0.443509922,0.505516848
27,0.513365401,0.443509922,0.505516848
28,0.513365401,0.443509922,0.505516848
29,0.513365401,0.443509922,0.505516848
30,0.513365401,0.443509922,0.505516848
31,0.513365401,0.443509922,0.505516848
32,0.513365401,0.443509922,0.505516848
33,0.513365401,0.443509922,0.505516848
34,0.513365401,0.443509922,0.505516848
35,0.513365401,0.443509922,0.505516848
36,0.513365401,0.443509922,0.505516848
37,0.513365401,0.443509922,0.505516848
38,0.513365401,0.443509922,0.505516848
39,0.513365401,0.443509922,0.505516848
40,0.513365401,0.443509922,0.505516848
41,0.513365401,0.443509922,0.505516848
42,0.513365401,0.443509922,0.505516848
43,0.513365401,0.443509922,0.505516848
44,0.513365401,0.443509922,0.505516848
45,0.513365401,0.443509922,0.505516848
46,0.513365401,0.443509922,0.505516848
47,0.513365401,0.443509922,0.505516848
48,0.513365401,0.443509922,0.505516848
49,0.513365401,0.443509922,0.505516848
50,0.509488917,0.443509922,0.505516848
51,0.509480798,0.443509922,0.505516848
52,0.509480798,0.443509922,0.505516848
53,0.509480798,0.443509922,0.505516848
54,0.509480798,0.443509922,0.505516848
55,0.509445247,0.443509922,0.505516848
56,0.509445247,0.443509922,0.505516848
57,0.509414009,0.443509922,0.505516848
58,0.509414009,0.443509922,0.505516848
59,0.509410519,0.443509922,0.505516848


==> Parallel_System_simulation_30_exp_Processed.txt <==
Generations,Mean_Revenue_Mean,Mean_Revenue_Elite_Mean,Max_Revenue_Mean,Mean_Revenue_Surrogate_Mean,Mean_Revenue_Elite_Surrogate_Mean,Max_Revenue_Surrogate_Mean
0,1083038207,1517974304,1843306224,,,
1,1365481753,1845725757,2044196963,,,
2,1676748058,2038168263,2209373498,,,
3,1822668758,2157547077,2287175321,,,
4,1905517878,2212398581,2331249459,,,
5,1971511256,2269145651,2384307044,,,
6,2001655292,2282823380,2382995553,,,
7,2033213343,2314730453,2428775307,,,
8,2054233530,2332785593,2442869842,,,
9,2087613171,2357468919,2471168305,,,
10,2088740209,2363162692,2460293357,,,
11,2109070242,2377867586,2492415351,,,
12,2117692050,2388900526,2496848281,,,
13,2118020788,2387371294,2506570293,,,
14,2126190133,2394712696,2507530519,,,
15,2134733538,2400964279,2515873783,,,
16,2149934892,2415123464,2521581833,,,
17,2143286656,2411353029,2522845336,,,
18,2157203185,2428012941,2538921405,,,
19,2155847337,2430216849,2551722768,,,
20,2158594399,2431751119,2539857075,,,
21,2167916791,2433309852,2539141333,,,
22,2167125672,2432701163,2552631006,,,
23,2170833970,2441456874,2545369800,,,
24,2166435442,2436024789,2531010547,,,
25,2171108312,2438703253,2551498457,,,
26,2180913226,2451151013,2559885771,,,
27,2174026793,2443638512,2562626632,,,
28,2166103998,2439433984,2546797030,,,
29,2186275335,2448269685,2547472852,,,
30,2181165891,2445091442,2553589352,,,
31,2174952290,2452328657,2565189554,,,
32,2188842872,2449687417,2557300609,,,
33,2182721221,2451431209,2574339751,,,
34,2191188047,2451670186,2556751978,,,
35,2195816228,2464411980,2577598823,,,
36,2190678003,2465713952,2577948244,,,
37,2197328063,2460720535,2552670846,,,
38,2185406895,2461151146,2573271124,,,
39,2189139991,2463582422,2577709675,,,
40,2188813936,2463494044,2569127841,,,
41,2201960209,2470862432,2582734665,,,
42,2209142570,2474602817,2580453294,,,
43,2201583644,2475413453,2580454245,,,
44,2201561604,2473721225,2575756012,,,
45,2209602468,2473769441,2573412344,,,
46,2215871971,2481507109,2588474638,,,
47,2202794465,2472271315,2580365057,,,
48,2209975892,2479328415,2591719030,,,
49,2218497946,2487849518,2590048758,,,


==> Parallel_System_surr_30_exp_Processed.txt <==
Generations,Mean_Revenue_Mean,Mean_Revenue_Elite_Mean,Max_Revenue_Mean,Mean_Revenue_Surrogate_Mean,Mean_Revenue_Elite_Surrogate_Mean,Max_Revenue_Surrogate_Mean
0,1072321437,1503819466,1800516797,940675594.8,1329605282,1603114961
1,1368089483,1815323683,2021344023,1143552226,1449631321,1613498482
2,1555740536,1948043358,2118936096,1361402496,1607650664,1713416941
3,1665653329,2025949199,2171459659,1545838884,1764790859,1832035003
4,1720857512,2054948038,2196784396,1657880968,1843030995,1899483937
5,1740618079,2070462119,2210161856,1706214092,1886951547,1933230401
6,1788828077,2104428145,2234546265,1769954164,1926220469,1959598898
7,1814439646,2115736941,2240173693,1809572574,1956436080,1979774050
8,1818869017,2121546581,2236672440,1832792053,1984756065,2019306884
9,1839262319,2130033524,2255622764,1851015065,1995814056,2017607234
10,1850872089,2132997035,2243902693,1862441802,2002478138,2023773811
11,1858470198,2151639275,2268426908,1870485209,1997255721,2015689396
12,1855804919,2154310090,2278726109,1870569173,2009087319,2030394507
13,1852336208,2150571617,2266597050,1862456847,2007988889,2037535734
14,1845909749,2152563029,2254874061,1881236108,2023276470,2053479814
15,1862100505,2154798164,2258660246,1876647892,2024205879,2057258981
16,1858452536,2151254804,2249064955,1876839183,2026692937,2049557476
17,1876030139,2166687901,2284088937,1908074219,2043528721,2060058481
18,1855820804,2161535000,2281823195,1900899241,2044322655,2067882849
19,1880291846,2176876764,2294237223,1903932406,2045130888,2070187712
20,1873006064,2161509112,2271333593,1907936967,2056370629,2078443014
21,1878603657,2166262696,2276909538,1913454607,2067198988,2099053490
22,1888163448,2162409603,2277783553,1920784489,2071244801,2110597266
23,1882784040,2175719129,2294709025,1915182857,2084802297,2126707441
24,1899516200,2177981821,2296589524,1929274156,2087235783,2129083045
25,1904551342,2190431377,2314144712,1927300339,2092990283,2137185295
26,1922468756,2200584666,2328510176,1947395043,2099189093,2136222730
27,1926075728,2204911490,2327715833,1939030410,2102126460,2141787837
28,1920032685,2203669740,2321290840,1941411070,2101016958,2139953411
29,1937316477,2210098387,2306713390,1947476582,2105159521,2136985574
30,1941062662,2216972441,2328122696,1957780232,2113327576,2143124606
31,1944124694,2226471899,2349765546,1961434430,2111219445,2141194454
32,1948899500,2225670502,2353658783,1970670094,2120908414,2155955085
33,1940937006,2208451004,2331710526,1968465051,2129958088,2173161450
34,1940345891,2224556795,2351947536,1968326086,2130803480,2175658440
35,1960057104,2239436658,2355678609,1986631100,2146159839,2184722520
36,1974902112,2248724899,2373005970,2003766317,2160807990,2191985431
37,1975908616,2253247702,2379668068,2004094035,2156681266,2188487004
38,1980822082,2254869042,2369741982,2008924565,2158254002,2185687087
39,1982029718,2254833904,2358858272,2014885812,2170548935,2202830642
40,1986464287,2261829606,2382829259,2012643602,2163487642,2195239719
41,2000526195,2270255727,2387807605,2023839032,2174650138,2207879660
42,2003129392,2269344275,2375344660,2033164170,2184537032,2212213940
43,2007008902,2276448765,2378334322,2027701261,2183458251,2217786603
44,2002380397,2274578699,2388458902,2027342730,2183136255,2219063347
45,2003380641,2277605255,2394369467,2027322587,2181661076,2214660293
46,2011485765,2271994085,2379495805,2033107211,2191165642,2230476532
47,2006353843,2277812790,2383645394,2016925957,2177226059,2217966277
48,2006652857,2275838829,2376315158,2034539674,2184675602,2216703533
49,2008786845,2293919252,2403227625,2036363990,2194830949,2225313937


==> Population_Variables_30_reps_Fixed_System_processed_2.txt <==
Generations,mean_hours_maintained
0,873.2904166
1,888.6928855
2,878.2120373
3,879.3536246
4,862.8450516
5,862.0788858
6,854.8625258
7,844.4141397
8,841.9281247
9,845.1951906
10,851.9902987
11,861.4512866
12,861.4460143
13,862.4123572
14,862.8578923
15,863.7998121
16,865.9269572
17,857.5043657
18,859.7489331
19,852.8070923
20,858.1048593
21,843.5796878
22,840.2688588
23,835.0664529
24,834.7477296
25,832.1514276
26,829.3842113
27,825.4748101
28,826.4733214
29,824.647343
30,823.9455405
31,824.8763738
32,824.8114017
33,822.0798666
34,824.0722017
35,823.7984002
36,830.2983012
37,827.7132423
38,823.6956603
39,827.7158921
40,825.1416053
41,823.3119313
42,825.340281
43,823.4874552
44,826.2137377
45,823.2902385
46,825.2558252
47,822.1326412
48,822.0731083
49,826.3623235


==> Population_Variables_30_reps_stochastic_System_processed_2.txt <==
Generations,mean_hours_maintained
0,875.5749853
1,914.1799585
2,907.4002114
3,901.0057863
4,898.4395518
5,895.8304612
6,892.7552833
7,892.0646031
8,890.6752206
9,895.9320072
10,900.0285278
11,903.3712638
12,905.7852867
13,905.7140254
14,905.9074327
15,909.5804162
16,899.6875271
17,897.5631245
18,895.2850458
19,897.9058145
20,898.4892779
21,897.3360612
22,893.3166972
23,896.6160276
24,899.8232553
25,896.7872213
26,895.4487946
27,897.3555148
28,890.1976398
29,882.9232309
30,887.9039551
31,886.7780946
32,888.7387069
33,889.3704073
34,888.1496734
35,892.7818682
36,894.8293436
37,889.1798591
38,890.3240809
39,887.9001681
40,892.3929565
41,892.01387
42,893.4364998
43,887.9078756
44,886.4494234
45,883.8841006
46,880.3235805
47,888.4646522
48,885.6826576
49,884.5715627


==> Surr_assisted_PSA.txt <==
Purity,Recovery,Label
0.6951934544748363,1.001029125829769,Matlab Implementation
0.9582901467790528,0.9460642777673914,Matlab Implementation
0.9577318701502956,0.9604579907580492,Matlab Implementation
0.9574871265597428,0.984059552324084,Matlab Implementation
0.7789703274729209,1.000403293191708,Matlab Implementation
0.8563606380493979,1.000235752426784,Matlab Implementation
0.9582901467790528,0.9460642777673914,Matlab Implementation
0.9536397356675572,0.9929282513879558,Matlab Implementation
0.8975841314203166,0.9998766627065058,Matlab Implementation
0.7441622471187392,1.000419180853184,Matlab Implementation
0.8750447024418351,0.9998789127151272,Matlab Implementation
0.7274133697824876,1.0007896488509371,Matlab Implementation
0.9456444691533747,0.9963419838109028,Matlab Implementation
0.9359695448532944,0.9995983215440274,Matlab Implementation
0.9364210884192116,0.9967642890684484,Matlab Implementation
0.9545001836233118,0.9885731602118908,Matlab Implementation
0.9191886487881608,0.9997982171850076,Matlab Implementation
0.9547133736236392,0.9878452446763818,Matlab Implementation
0.9191886487881608,0.9997982171850076,Matlab Implementation
0.860957159551029,0.9998799057537728,Matlab Implementation
0.7379236139936548,1.000419416240012,Matlab Implementation
0.8597404789863035,0.9998943239101784,Matlab Implementation
0.7320056096316143,1.0004711775539459,Matlab Implementation
0.9547008591141084,0.9878970324705921,Matlab Implementation
0.7291892469265008,1.00050595692872,Matlab Implementation
0.7291892469265008,1.00050595692872,Matlab Implementation
0.7320056096316143,1.0004711775539459,Matlab Implementation
0.7320056096316143,1.0004711775539459,Matlab Implementation
0.6825350742514713,1.000972739824774,Matlab Implementation
0.9574871265597428,0.9146377519089388,Matlab Implementation
0.9570711404643673,0.9256656452152432,Matlab Implementation
0.9568946656760864,0.9704960496678868,Matlab Implementation
0.9547008591141084,0.9878036960687628,Matlab Implementation
0.834064150795025,1.0002298465900101,Matlab Implementation
0.7767025165991631,1.000403293191708,Matlab Implementation
0.9568946656760864,0.9704960496678868,Matlab Implementation
0.7242348671615921,1.0005177075294558,Matlab Implementation
0.7767025165991631,1.000403293191708,Matlab Implementation
0.952596261249119,0.9919700208399721,Matlab Implementation
0.9426210803437408,0.9960897358907004,Matlab Implementation
0.8909304393611048,0.9997462653992296,Matlab Implementation
0.8749142276918439,0.9997635935925842,Matlab Implementation
0.708529354258386,1.000754920866501,Matlab Implementation
0.9007935144853912,0.9996971970335542,Matlab Implementation
0.9316845533918816,0.9986718497891433,Matlab Implementation
0.9166172520576852,0.9990429506954208,Matlab Implementation
0.9358608514887738,0.9977043364079548,Matlab Implementation
0.6848031103802501,1.000839739036532,Matlab Implementation
0.9141615103725492,0.9995436307346012,Matlab Implementation
0.8661605701766572,0.9997865844653931,Matlab Implementation
0.7236976959336909,1.000531309474478,Matlab Implementation
0.7001423270047203,1.000781910526154,Matlab Implementation
0.8419826072757163,1.0000357383859169,Matlab Implementation
0.8480595284399144,0.9999948611412156,Matlab Implementation
0.8581375721866271,0.9998747185418676,Matlab Implementation
0.8558217068028208,0.9999676168162231,Matlab Implementation
0.7001423270047203,1.000781910526154,Matlab Implementation
0.9568946656760864,0.9704960496678868,Matlab Implementation
0.7001423270047203,1.000781910526154,Matlab Implementation
0.7001423270047203,1.000781910526154,Matlab Implementation


==> Surrogate_Assisted_Opt_PSA_Python.txt <==
Purity,Recovery,Label
0.453911,1.002048791,Python Implementation
0.951284873,0.973032367,Python Implementation
0.950256046,0.994958613,Python Implementation
0.951284873,0.973032367,Python Implementation
0.862904467,1.000229685,Python Implementation
0.643611478,1.001204318,Python Implementation
0.818286697,1.000235392,Python Implementation
0.938748762,0.997731527,Python Implementation
0.750960248,1.000896595,Python Implementation
0.703051665,1.001059225,Python Implementation
0.612106235,1.001576707,Python Implementation
0.772191331,1.000463442,Python Implementation
0.917765551,1.000135186,Python Implementation
0.510159541,1.002001799,Python Implementation
0.944753667,0.995332312,Python Implementation
0.458749173,1.002015749,Python Implementation
0.703051665,1.001059225,Python Implementation
0.552484655,1.001949226,Python Implementation
0.512234445,1.001955977,Python Implementation
0.933578346,0.999050217,Python Implementation
0.917765551,1.000135186,Python Implementation
0.574771327,1.001683793,Python Implementation
0.938354601,0.998887669,Python Implementation
0.590096962,1.001658274,Python Implementation
0.761075709,1.000555815,Python Implementation
0.564408841,1.001799528,Python Implementation
0.590096962,1.001658274,Python Implementation
0.561868863,1.001937992,Python Implementation
0.946196074,0.99507677,Python Implementation
0.764493201,1.000544037,Python Implementation
0.934724637,0.998919029,Python Implementation
0.458749173,1.002015749,Python Implementation
0.764493201,1.000544037,Python Implementation
0.512234445,1.001955977,Python Implementation
0.934724637,0.998919029,Python Implementation
0.951284873,0.952321818,Python Implementation
0.508454925,1.002001799,Python Implementation
0.949760442,0.97275301,Python Implementation
0.948844335,0.994143689,Python Implementation
0.951202849,0.972666179,Python Implementation
0.862735378,1.000229685,Python Implementation
0.770305286,1.000235498,Python Implementation
0.606301409,1.001397035,Python Implementation
0.664291046,1.001039958,Python Implementation
0.712537324,1.000892739,Python Implementation
0.540073164,1.001949226,Python Implementation
0.749630099,1.000891742,Python Implementation
0.577088843,1.001500535,Python Implementation
0.897650101,1.000135186,Python Implementation
0.676778304,1.000905475,Python Implementation
0.937757553,0.995368918,Python Implementation
0.560752981,1.001903404,Python Implementation
0.937703914,0.998887669,Python Implementation
0.508454925,1.002001799,Python Implementation
0.916028508,0.999467731,Python Implementation
0.910207443,0.999951273,Python Implementation
0.946196074,0.994813293,Python Implementation
0.933578346,0.999008738,Python Implementation
0.76171005,1.000544037,Python Implementation
0.764603847,1.00033162,Python Implementation


==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


